Trisecting a 4-dimensional book into three chapters

We describe an algorithm that takes as input an open book decomposition of a closed oriented 4-manifold and outputs an explicit trisection diagram of that 4-manifold. Moreover, a slight variation of this algorithm also works for open books on manifolds with non-empty boundary and for 3-manifold bundles over the circle. We apply this algorithm to several simple open books, demonstrate that it is compatible with various topological constructions, and argue that it generalizes and unifies several previously known constructions.

==> sphere_twist_trisection.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sphere_twist_trisection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.40921486bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34546065)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sphere_twist_trisection.pdf}}%
    \put(0.12628352,0.02718047){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05035977\unitlength}\raggedright (a)\end{minipage}}}%
    \put(0.47698174,0.02786284){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05035977\unitlength}\raggedright (b)\end{minipage}}}%
    \put(0.84193315,0.02786284){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05035977\unitlength}\raggedright (c)\end{minipage}}}%
  \end{picture}%
\endgroup%


==> twistedT2.eps_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twistedT2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{509.30229608bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69922028)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{twistedT2.eps}}%
    \put(0.26997848,0.59911553){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11552994\unitlength}\raggedright $h_0$\end{minipage}}}%
    \put(0.35016553,0.64098124){\color[rgb]{0.56862745,0.15686275,1}\makebox(0,0)[lt]{\begin{minipage}{0.11552994\unitlength}\raggedright $h_1$\end{minipage}}}%
    \put(0.20029878,0.63185535){\color[rgb]{0.56862745,0.15686275,1}\makebox(0,0)[lt]{\begin{minipage}{0.11552994\unitlength}\raggedright $h_1$\end{minipage}}}%
    \put(0.09071536,0.56530165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11552994\unitlength}\raggedright $h_2$\end{minipage}}}%
    \put(0.27382847,0.42359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11552994\unitlength}\raggedright $h_1$\end{minipage}}}%
    \put(0.20211966,0.03927005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11552994\unitlength}\raggedright (a)\end{minipage}}}%
    \put(0.81096307,0.04586774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10135475\unitlength}\raggedright (b)\end{minipage}}}%
    \put(0.87944968,0.17383804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07091348\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.80477591,0.22075081){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07091348\unitlength}\raggedright 1\end{minipage}}}%
    \put(0.87991684,0.27018772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07091348\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.81615656,0.51241741){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07091348\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.8900309,0.5588021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07091348\unitlength}\raggedright 1\end{minipage}}}%
    \put(0.81529338,0.60953096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07091348\unitlength}\raggedright 2\end{minipage}}}%
  \end{picture}%
\endgroup%

